Source-Free Controlled Adaptation of Teachers for Continual Test-Time Adaptation

In many real-world scenarios, encountering continual shifts in domain during inference is very common. Consequently, continual test-time adaptation (CTTA) techniques leveraging a teacher-student framework have gained prominence, allowing models to adapt continuously even after deployment. In such a framework, a weight-averaged mean teacher is used to produce pseudo-labels from test data for self-training. The mean teacher gets updated as an exponential moving average of the student parameters using a high value of momentum that is kept fixed even if different distributions of test data are encountered. To combat the resulting drift of the model, we propose a novel controlled teacher adaptation methodology that dynamically sets a proper momentum value depending on the quality of the incoming data. Additionally, we estimate class prototypes from the source pretrained model to help align the target data as they come in. Importantly, our method does not require access to source data or its statistics at any stage of the pipeline, making it truly source-free. We perform extensive experiments on benchmark datasets to demonstrate that our approach outperforms different state-of-the-art adaptation frameworks, many of which require access to source data.

==> compile_log.txt <==
This is pdfTeX, Version 3.141592653-2.6-1.40.28 (MiKTeX 25.12) (preloaded format=pdflatex.fmt)
 restricted \write18 enabled.
entering extended mode
(main_arxiv.tex
LaTeX2e <2025-11-01>
L3 programming layer <2025-12-24>
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/base\size10.clo))
(arxiv.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.s
ty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.c
fg)) (fancyhdr.sty)) (math_commands.tex
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty)
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
 (C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty
))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.s
ty) (C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty))
(preamble.tex
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\color.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.
cfg)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex
.def)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.
ltx))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/soul\soul.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/soul\soul-ori.sty
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infware
rr.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/etexcmds\etexcmds
.sty)))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.s
ty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys
.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvde
finekeys.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfesca
pe.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftex
cmds.sty))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.st
y
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\ge
ttitlestring.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions
.sty)))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringe
nc.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigint
calc.sty)))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.de
f
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\reru
nfilecheck.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uni
quecounter.sty)))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/diagbox\diagbox.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/pict2e\pict2e.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/pict2e\pict2e.cfg)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/pict2e\p2e-pdftex.d
ef)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty))
 (C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/base\inputenc.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/base\fontenc.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\t1ptm.fd))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/units\nicefrac.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype
.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype
-pdftex.def)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype
.cfg))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.
cfg)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.
ltx))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/doublestroke\dsfont
.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.s
ty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.s
ty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphi
cs.cfg)))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorith
m.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algpse
udocode.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algori
thmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.
sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.st
y)))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/colortbl\colortbl.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/wrapfig\wrapfig.sty
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\pifont.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\upzd.fd)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\upsy.fd))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/l3backend\l3backend
-pdftex.def)
No file main_arxiv.aux.
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
*geometry* verbose mode - [ preamble ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: 
* h-part:(L,W,R)=(92.14519pt, 430.00462pt, 92.14519pt)
* v-part:(T,H,B)=(95.39737pt, 556.47656pt, 143.09605pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=430.00462pt
* \textheight=556.47656pt
* \oddsidemargin=19.8752pt
* \evensidemargin=19.8752pt
* \topmargin=-13.87262pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

*geometry* verbose mode - [ newgeometry ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: 
* h-part:(L,W,R)=(72.27pt, 469.75499pt, 72.27pt)
* v-part:(T,H,B)=(72.26999pt, 650.43pt, 72.27pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=469.75499pt
* \textheight=650.43pt
* \oddsidemargin=0.00002pt
* \evensidemargin=0.00002pt
* \topmargin=-39.0pt
* \headheight=14.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)


(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pd
f.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstop
df-base.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-s
ys.cfg))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ptm.cf
g)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cf
g) (C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cf
g) (C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cf
g)
! Missing number, treated as zero.
<to be read again> 
                   M
l.98 \begin
           {abstract}
! Missing number, treated as zero.
<to be read again> 
                   Y
l.98 \begin
           {abstract}
(intro.tex

Package natbib Warning: Citation `araslanov2021self' on page 1 undefined on inp
ut line 8.


Package natbib Warning: Citation `ganin2016domain' on page 1 undefined on input
 line 8.


Package natbib Warning: Citation `hoffman2018cycada' on page 1 undefined on inp
ut line 8.


Package natbib Warning: Citation `long2015learning' on page 1 undefined on inpu
t line 8.


Package natbib Warning: Citation `mei2020instance' on page 1 undefined on input
 line 8.


Package natbib Warning: Citation `sahoo2021contrast' on page 1 undefined on inp
ut line 8.


Package natbib Warning: Citation `tzeng2017adversarial' on page 1 undefined on 
input line 8.


Package natbib Warning: Citation `niu2022efficient' on page 1 undefined on inpu
t line 13.


Package natbib Warning: Citation `shin2022mm' on page 1 undefined on input line
 13.


Package natbib Warning: Citation `ICLR21_TENT_Wang' on page 1 undefined on inpu
t line 13.


Package natbib Warning: Citation `ICCV_RMT' on page 1 undefined on input line 3
7.


Package natbib Warning: Citation `ICCV_RMT' on page 1 undefined on input line 3
7.


Package natbib Warning: Citation `TMLR23_SANTA' on page 1 undefined on input li
ne 44.


Package natbib Warning: Citation `ICCV_RMT' on page 1 undefined on input line 4
4.


Package natbib Warning: Citation `niloy2024effective' on page 1 undefined on in
put line 44.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 1 undefined on inp
ut line 44.


Package natbib Warning: Citation `wang2024continual' on page 1 undefined on inp
ut line 44.


Package natbib Warning: Citation `polyak1992acceleration' on page 1 undefined o
n input line 51.


Package natbib Warning: Citation `MeanTeacher_NeurIPS17_SSL' on page 1 undefine
d on input line 51.


Package natbib Warning: Citation `ICCV_RMT' on page 1 undefined on input line 5
1.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 1 undefined on inp
ut line 51.


LaTeX Warning: Reference `fig:entropies_gt' on page 1 undefined on input line 5
7.


Package natbib Warning: Citation `ICCV_RMT' on page 1 undefined on input line 5
8.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 1 undefined on inp
ut line 58.

[1{C:/Users/anuragroy/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/User
s/anuragroy/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `ICCV_RMT' on page 2 undefined on input line 6
2.


Package natbib Warning: Citation `TMLR23_SANTA' on page 2 undefined on input li
ne 62.

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ts1ptm.fd))
(related.tex

Package natbib Warning: Citation `UDA_Discrepancy_chen2020homm' on page 2 undef
ined on input line 6.


Package natbib Warning: Citation `shen2018wasserstein' on page 2 undefined on i
nput line 6.


Package natbib Warning: Citation `sun2016deep' on page 2 undefined on input lin
e 6.


Package natbib Warning: Citation `ICCV_UDA_Adversarial' on page 2 undefined on 
input line 6.


Package natbib Warning: Citation `long2018conditional' on page 2 undefined on i
nput line 6.


Package natbib Warning: Citation `tzeng2017adversarial' on page 2 undefined on 
input line 6.


Package natbib Warning: Citation `li2020rethinking' on page 2 undefined on inpu
t line 7.


Package natbib Warning: Citation `prabhu2020sentry' on page 2 undefined on inpu
t line 7.


Package natbib Warning: Citation `sahoo2021contrast' on page 2 undefined on inp
ut line 7.


Package natbib Warning: Citation `carlucci2019domain' on page 2 undefined on in
put line 7.


Package natbib Warning: Citation `mei2020instance' on page 2 undefined on input
 line 7.


Package natbib Warning: Citation `chen2019progressive' on page 2 undefined on i
nput line 7.


Package natbib Warning: Citation `sahoo2023select' on page 2 undefined on input
 line 7.


Package natbib Warning: Citation `xie2018learning' on page 2 undefined on input
 line 7.


Package natbib Warning: Citation `ahmed2021unsupervised' on page 2 undefined on
 input line 8.


Package natbib Warning: Citation `CVPR_SFDA_DistributionEstimation' on page 2 u
ndefined on input line 8.


Package natbib Warning: Citation `kumar2023conmix' on page 2 undefined on input
 line 8.


Package natbib Warning: Citation `liang2020we' on page 2 undefined on input lin
e 8.


Package natbib Warning: Citation `xia2021adaptive' on page 2 undefined on input
 line 8.


Package natbib Warning: Citation `kurmi2021domain' on page 2 undefined on input
 line 9.


Package natbib Warning: Citation `li2020model' on page 2 undefined on input lin
e 9.


Underfull \vbox (badness 10000) has occurred while \output is active
! Missing number, treated as zero.
<to be read again> 
                   M
l.10 
     
! Missing number, treated as zero.
<to be read again> 
                   Y
l.10 
     
[2 <./images/entropy_histogram_15.png> <./images/error_Vs_alpha_avg2.png> <./im
ages/diff_alpha_min_new2.png>]

Package natbib Warning: Citation `ICLR21_TENT_Wang' on page 3 undefined on inpu
t line 17.


Package natbib Warning: Citation `iwasawa2021test' on page 3 undefined on input
 line 19.


Package natbib Warning: Citation `ttt_neurips21' on page 3 undefined on input l
ine 20.


Package natbib Warning: Citation `ttt_icml20' on page 3 undefined on input line
 20.


Package natbib Warning: Citation `liang2020we' on page 3 undefined on input lin
e 22.


Package natbib Warning: Citation `mirza2022norm' on page 3 undefined on input l
ine 33.


Package natbib Warning: Citation `ICLR21_TENT_Wang' on page 3 undefined on inpu
t line 33.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 3 undefined on inp
ut line 36.


Package natbib Warning: Citation `ICCV_RMT' on page 3 undefined on input line 3
8.


Package natbib Warning: Citation `TMLR23_SANTA' on page 3 undefined on input li
ne 39.


Package natbib Warning: Citation `niu2022efficient' on page 3 undefined on inpu
t line 40.


Package natbib Warning: Citation `niloy2024effective' on page 3 undefined on in
put line 41.

) (method.tex

LaTeX Warning: Reference `fig:prompt_cl_fig2' on page 3 undefined on input line
 26.


Overfull \hbox (8.27045pt too wide) in paragraph at lines 36--38
 [][] 

Package natbib Warning: Citation `UDA_MeanTeacher_IEEE' on page 3 undefined on 
input line 53.


Package natbib Warning: Citation `sahoo2023select' on page 3 undefined on input
 line 53.


Package natbib Warning: Citation `sohn2020fixmatch' on page 3 undefined on inpu
t line 53.


Package natbib Warning: Citation `ICML_PseudoLabelT_Lee2013' on page 3 undefine
d on input line 54.


Package natbib Warning: Citation `ICLR21_TENT_Wang' on page 3 undefined on inpu
t line 54.


Package natbib Warning: Citation `MeanTeacher_NeurIPS17_SSL' on page 3 undefine
d on input line 58.


Package natbib Warning: Citation `ICCV_RMT' on page 3 undefined on input line 5
8.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 3 undefined on inp
ut line 58.


Package natbib Warning: Citation `wang2024continual' on page 3 undefined on inp
ut line 58.

! Missing number, treated as zero.
<to be read again> 
                   M
l.63 
     
! Missing number, treated as zero.
<to be read again> 
                   Y
l.63 
     
[3]

Package natbib Warning: Citation `ICCV_RMT' on page 4 undefined on input line 8
7.


Package natbib Warning: Citation `ICLR_NeuralNetCorruptions' on page 4 undefine
d on input line 87.


LaTeX Warning: Reference `fig:serverities_alpha_avg2' on page 4 undefined on in
put line 91.


LaTeX Warning: Reference `fig:serverities_alpha_avg2' on page 4 undefined on in
put line 96.


LaTeX Warning: Reference `fig:min_error_alpha' on page 4 undefined on input lin
e 100.

! Missing number, treated as zero.
<to be read again> 
                   M
l.104 \noindent
                \textbf{Addressing the problem:}
! Missing number, treated as zero.
<to be read again> 
                   Y
l.104 \noindent
                \textbf{Addressing the problem:}
[4 <./images/ContTTA3.png>]

Package natbib Warning: Citation `sar_iclr23' on page 5 undefined on input line
 130.


Package natbib Warning: Citation `niu2022efficient' on page 5 undefined on inpu
t line 219.


Package natbib Warning: Citation `TMLR23_SANTA' on page 5 undefined on input li
ne 219.


Package natbib Warning: Citation `ICCV_RMT' on page 5 undefined on input line 2
19.


Package natbib Warning: Citation `TMLR23_SANTA' on page 5 undefined on input li
ne 263.


Package natbib Warning: Citation `ICCV_RMT' on page 5 undefined on input line 2
63.


(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/doublestroke\udsrom
.fd)

LaTeX Warning: Reference `tab:proto-update' on page 5 undefined on input line 2
98.


Package natbib Warning: Citation `ICCV_RMT' on page 5 undefined on input line 4
60.


Package natbib Warning: Citation `TMLR23_SANTA' on page 5 undefined on input li
ne 460.


Package natbib Warning: Citation `symmetricce_iccv2019' on page 5 undefined on 
input line 460.


Package natbib Warning: Citation `SupConLoss' on page 5 undefined on input line
 460.

! Missing number, treated as zero.
<to be read again> 
                   M
l.466 \end{align}
                 
! Missing number, treated as zero.
<to be read again> 
                   Y
l.466 \end{align}
                 
[5]

Package natbib Warning: Citation `SupConLoss' on page 6 undefined on input line
 492.


Package natbib Warning: Citation `ICCV_RMT' on page 6 undefined on input line 5
12.


! LaTeX Error: File `TMLR/tables/domainnet_corrputions.tex' not found.

Type X to quit or <RETURN> to proceed,
or enter new name. (Default extension: tex)

Enter file name: 
! Emergency stop.
<read *> 
         
l.514 \input{TMLR/tables/domainnet_corrputions}
                                               ^^M
!  ==> Fatal error occurred, no output PDF file produced!
Transcript written on main_arxiv.log.
pdflatex: major issue: So far, you have not checked for MiKTeX updates.


==> compile_log2.txt <==
This is pdfTeX, Version 3.141592653-2.6-1.40.28 (MiKTeX 25.12) (preloaded format=pdflatex.fmt)
 restricted \write18 enabled.
entering extended mode
(main_arxiv.tex
LaTeX2e <2025-11-01>
L3 programming layer <2025-12-24>
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/base\size10.clo))
(arxiv.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.s
ty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.c
fg)) (fancyhdr.sty)) (math_commands.tex
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty)
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
 (C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty
))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.s
ty) (C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty))
(preamble.tex
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\color.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.
cfg)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex
.def)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.
ltx))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/soul\soul.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/soul\soul-ori.sty
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infware
rr.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/etexcmds\etexcmds
.sty)))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.s
ty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys
.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvde
finekeys.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfesca
pe.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftex
cmds.sty))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.st
y
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\ge
ttitlestring.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions
.sty)))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringe
nc.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigint
calc.sty)))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.de
f
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\reru
nfilecheck.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uni
quecounter.sty)))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/diagbox\diagbox.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/pict2e\pict2e.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/pict2e\pict2e.cfg)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/pict2e\p2e-pdftex.d
ef)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty))
 (C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/base\inputenc.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/base\fontenc.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\t1ptm.fd))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/units\nicefrac.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype
.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype
-pdftex.def)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype
.cfg))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.
cfg)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.
ltx))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/doublestroke\dsfont
.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.s
ty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.s
ty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphi
cs.cfg)))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorith
m.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algpse
udocode.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algori
thmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.
sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.st
y)))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/colortbl\colortbl.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/wrapfig\wrapfig.sty
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\pifont.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\upzd.fd)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\upsy.fd))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/l3backend\l3backend
-pdftex.def) (main_arxiv.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
*geometry* verbose mode - [ preamble ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: 
* h-part:(L,W,R)=(92.14519pt, 430.00462pt, 92.14519pt)
* v-part:(T,H,B)=(95.39737pt, 556.47656pt, 143.09605pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=430.00462pt
* \textheight=556.47656pt
* \oddsidemargin=19.8752pt
* \evensidemargin=19.8752pt
* \topmargin=-13.87262pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

*geometry* verbose mode - [ newgeometry ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: 
* h-part:(L,W,R)=(72.27pt, 469.75499pt, 72.27pt)
* v-part:(T,H,B)=(72.26999pt, 650.43pt, 72.27pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=469.75499pt
* \textheight=650.43pt
* \oddsidemargin=0.00002pt
* \evensidemargin=0.00002pt
* \topmargin=-39.0pt
* \headheight=14.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)


(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pd
f.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstop
df-base.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-s
ys.cfg)) (main_arxiv.out) (main_arxiv.out)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ptm.cf
g)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cf
g) (C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cf
g) (C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cf
g) (intro.tex

Package natbib Warning: Citation `araslanov2021self' on page 1 undefined on inp
ut line 8.


Package natbib Warning: Citation `ganin2016domain' on page 1 undefined on input
 line 8.


Package natbib Warning: Citation `hoffman2018cycada' on page 1 undefined on inp
ut line 8.


Package natbib Warning: Citation `long2015learning' on page 1 undefined on inpu
t line 8.


Package natbib Warning: Citation `mei2020instance' on page 1 undefined on input
 line 8.


Package natbib Warning: Citation `sahoo2021contrast' on page 1 undefined on inp
ut line 8.


Package natbib Warning: Citation `tzeng2017adversarial' on page 1 undefined on 
input line 8.


Package natbib Warning: Citation `niu2022efficient' on page 1 undefined on inpu
t line 13.


Package natbib Warning: Citation `shin2022mm' on page 1 undefined on input line
 13.


Package natbib Warning: Citation `ICLR21_TENT_Wang' on page 1 undefined on inpu
t line 13.


Package natbib Warning: Citation `ICCV_RMT' on page 1 undefined on input line 3
7.


Package natbib Warning: Citation `ICCV_RMT' on page 1 undefined on input line 3
7.


Package natbib Warning: Citation `TMLR23_SANTA' on page 1 undefined on input li
ne 44.


Package natbib Warning: Citation `ICCV_RMT' on page 1 undefined on input line 4
4.


Package natbib Warning: Citation `niloy2024effective' on page 1 undefined on in
put line 44.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 1 undefined on inp
ut line 44.


Package natbib Warning: Citation `wang2024continual' on page 1 undefined on inp
ut line 44.


Package natbib Warning: Citation `polyak1992acceleration' on page 1 undefined o
n input line 51.


Package natbib Warning: Citation `MeanTeacher_NeurIPS17_SSL' on page 1 undefine
d on input line 51.


Package natbib Warning: Citation `ICCV_RMT' on page 1 undefined on input line 5
1.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 1 undefined on inp
ut line 51.


Package natbib Warning: Citation `ICCV_RMT' on page 1 undefined on input line 5
8.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 1 undefined on inp
ut line 58.

[1{C:/Users/anuragroy/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/User
s/anuragroy/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `ICCV_RMT' on page 2 undefined on input line 6
2.


Package natbib Warning: Citation `TMLR23_SANTA' on page 2 undefined on input li
ne 62.

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ts1ptm.fd))
(related.tex

Package natbib Warning: Citation `UDA_Discrepancy_chen2020homm' on page 2 undef
ined on input line 6.


Package natbib Warning: Citation `shen2018wasserstein' on page 2 undefined on i
nput line 6.


Package natbib Warning: Citation `sun2016deep' on page 2 undefined on input lin
e 6.


Package natbib Warning: Citation `ICCV_UDA_Adversarial' on page 2 undefined on 
input line 6.


Package natbib Warning: Citation `long2018conditional' on page 2 undefined on i
nput line 6.


Package natbib Warning: Citation `tzeng2017adversarial' on page 2 undefined on 
input line 6.


Package natbib Warning: Citation `li2020rethinking' on page 2 undefined on inpu
t line 7.


Package natbib Warning: Citation `prabhu2020sentry' on page 2 undefined on inpu
t line 7.


Package natbib Warning: Citation `sahoo2021contrast' on page 2 undefined on inp
ut line 7.


Package natbib Warning: Citation `carlucci2019domain' on page 2 undefined on in
put line 7.


Package natbib Warning: Citation `mei2020instance' on page 2 undefined on input
 line 7.


Package natbib Warning: Citation `chen2019progressive' on page 2 undefined on i
nput line 7.


Package natbib Warning: Citation `sahoo2023select' on page 2 undefined on input
 line 7.


Package natbib Warning: Citation `xie2018learning' on page 2 undefined on input
 line 7.


Package natbib Warning: Citation `ahmed2021unsupervised' on page 2 undefined on
 input line 8.


Package natbib Warning: Citation `CVPR_SFDA_DistributionEstimation' on page 2 u
ndefined on input line 8.


Package natbib Warning: Citation `kumar2023conmix' on page 2 undefined on input
 line 8.


Package natbib Warning: Citation `liang2020we' on page 2 undefined on input lin
e 8.


Package natbib Warning: Citation `xia2021adaptive' on page 2 undefined on input
 line 8.


Package natbib Warning: Citation `kurmi2021domain' on page 2 undefined on input
 line 9.


Package natbib Warning: Citation `li2020model' on page 2 undefined on input lin
e 9.


Underfull \vbox (badness 10000) has occurred while \output is active [2 <./imag
es/entropy_histogram_15.png> <./images/error_Vs_alpha_avg2.png> <./images/diff_
alpha_min_new2.png>]

Package natbib Warning: Citation `ICLR21_TENT_Wang' on page 3 undefined on inpu
t line 17.


Package natbib Warning: Citation `iwasawa2021test' on page 3 undefined on input
 line 19.


Package natbib Warning: Citation `ttt_neurips21' on page 3 undefined on input l
ine 20.


Package natbib Warning: Citation `ttt_icml20' on page 3 undefined on input line
 20.


Package natbib Warning: Citation `liang2020we' on page 3 undefined on input lin
e 22.


Package natbib Warning: Citation `mirza2022norm' on page 3 undefined on input l
ine 33.


Package natbib Warning: Citation `ICLR21_TENT_Wang' on page 3 undefined on inpu
t line 33.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 3 undefined on inp
ut line 36.


Package natbib Warning: Citation `ICCV_RMT' on page 3 undefined on input line 3
8.


Package natbib Warning: Citation `TMLR23_SANTA' on page 3 undefined on input li
ne 39.


Package natbib Warning: Citation `niu2022efficient' on page 3 undefined on inpu
t line 40.


Package natbib Warning: Citation `niloy2024effective' on page 3 undefined on in
put line 41.

) (method.tex
Overfull \hbox (8.27045pt too wide) in paragraph at lines 36--38
 [][] 

Package natbib Warning: Citation `UDA_MeanTeacher_IEEE' on page 3 undefined on 
input line 53.


Package natbib Warning: Citation `sahoo2023select' on page 3 undefined on input
 line 53.


Package natbib Warning: Citation `sohn2020fixmatch' on page 3 undefined on inpu
t line 53.


Package natbib Warning: Citation `ICML_PseudoLabelT_Lee2013' on page 3 undefine
d on input line 54.


Package natbib Warning: Citation `ICLR21_TENT_Wang' on page 3 undefined on inpu
t line 54.


Package natbib Warning: Citation `MeanTeacher_NeurIPS17_SSL' on page 3 undefine
d on input line 58.


Package natbib Warning: Citation `ICCV_RMT' on page 3 undefined on input line 5
8.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 3 undefined on inp
ut line 58.


Package natbib Warning: Citation `wang2024continual' on page 3 undefined on inp
ut line 58.

[3]

Package natbib Warning: Citation `ICCV_RMT' on page 4 undefined on input line 8
7.


Package natbib Warning: Citation `ICLR_NeuralNetCorruptions' on page 4 undefine
d on input line 87.

[4 <./images/ContTTA3.png>]

Package natbib Warning: Citation `sar_iclr23' on page 5 undefined on input line
 130.


Package natbib Warning: Citation `niu2022efficient' on page 5 undefined on inpu
t line 219.


Package natbib Warning: Citation `TMLR23_SANTA' on page 5 undefined on input li
ne 219.


Package natbib Warning: Citation `ICCV_RMT' on page 5 undefined on input line 2
19.


Package natbib Warning: Citation `TMLR23_SANTA' on page 5 undefined on input li
ne 263.


Package natbib Warning: Citation `ICCV_RMT' on page 5 undefined on input line 2
63.


(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/doublestroke\udsrom
.fd)

LaTeX Warning: Reference `tab:proto-update' on page 5 undefined on input line 2
98.


Package natbib Warning: Citation `ICCV_RMT' on page 5 undefined on input line 4
60.


Package natbib Warning: Citation `TMLR23_SANTA' on page 5 undefined on input li
ne 460.


Package natbib Warning: Citation `symmetricce_iccv2019' on page 5 undefined on 
input line 460.


Package natbib Warning: Citation `SupConLoss' on page 5 undefined on input line
 460.

[5]

Package natbib Warning: Citation `SupConLoss' on page 6 undefined on input line
 492.


Package natbib Warning: Citation `ICCV_RMT' on page 6 undefined on input line 5
12.

(tables/domainnet_corrputions.tex)) (tables/continual_corruptions.tex) (exp.tex

Package natbib Warning: Citation `domainNet126' on page 6 undefined on input li
ne 149.


Package natbib Warning: Citation `ICLR_NeuralNetCorruptions' on page 6 undefine
d on input line 149.


Package natbib Warning: Citation `TMLR23_SANTA' on page 6 undefined on input li
ne 152.


Package natbib Warning: Citation `ICCV_RMT' on page 6 undefined on input line 1
52.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 6 undefined on inp
ut line 152.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 6 undefined on inp
ut line 154.


Package natbib Warning: Citation `niu2022efficient' on page 6 undefined on inpu
t line 154.


Package natbib Warning: Citation `ICCV_RMT' on page 6 undefined on input line 1
54.


Package natbib Warning: Citation `RobustBench_croce2021' on page 6 undefined on
 input line 154.


Package natbib Warning: Citation `rdumb_neurips23' on page 6 undefined on input
 line 155.


Package natbib Warning: Citation `TMLR23_SANTA' on page 6 undefined on input li
ne 155.


Package natbib Warning: Citation `domainNet126' on page 6 undefined on input li
ne 155.


Package natbib Warning: Citation `domainNet' on page 6 undefined on input line 
155.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 6 undefined on inp
ut line 159.


Package natbib Warning: Citation `ICCV_RMT' on page 6 undefined on input line 1
59.

[6]

Package natbib Warning: Citation `TMLR23_SANTA' on page 7 undefined on input li
ne 165.


Package natbib Warning: Citation `ICCV_RMT' on page 7 undefined on input line 1
65.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 7 undefined on inp
ut line 165.


Package natbib Warning: Citation `RobustBench_croce2021' on page 7 undefined on
 input line 165.


Package natbib Warning: Citation `WideResNet_zagoruyko2017' on page 7 undefined
 on input line 166.


Package natbib Warning: Citation `ResNext_xie2017' on page 7 undefined on input
 line 166.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 7 undefined on inp
ut line 167.


Package natbib Warning: Citation `ICCV_RMT' on page 7 undefined on input line 1
67.


Package natbib Warning: Citation `TMLR23_SANTA' on page 7 undefined on input li
ne 167.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 7 undefined on inp
ut line 181.


Package natbib Warning: Citation `ICCV_RMT' on page 7 undefined on input line 1
81.


Underfull \vbox (badness 10000) has occurred while \output is active [7]

Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 8 undefined on inp
ut line 193.


Package natbib Warning: Citation `rdumb_neurips23' on page 8 undefined on input
 line 193.


Package natbib Warning: Citation `ICLR21_TENT_Wang' on page 8 undefined on inpu
t line 193.


Package natbib Warning: Citation `deyo_iclr2024' on page 8 undefined on input l
ine 193.


Package natbib Warning: Citation `ICCV_RMT' on page 8 undefined on input line 1
94.


Package natbib Warning: Citation `TMLR23_SANTA' on page 8 undefined on input li
ne 194.


LaTeX Warning: Reference `tab:continual-corruptions' on page 8 undefined on inp
ut line 197.


Package natbib Warning: Citation `ICLR21_TENT_Wang' on page 8 undefined on inpu
t line 221.


Package natbib Warning: Citation `deyo_iclr2024' on page 8 undefined on input l
ine 221.


LaTeX Warning: Reference `tab:continual-corruptions' on page 8 undefined on inp
ut line 227.


LaTeX Warning: Reference `tab:domainNet-corruptions' on page 8 undefined on inp
ut line 227.

(tables/rdumb_vs_dmse.tex)

Package natbib Warning: Citation `rdumb_neurips23' on page 8 undefined on input
 line 232.


LaTeX Warning: Reference `tab:continual-corruptions' on page 8 undefined on inp
ut line 232.


LaTeX Warning: Reference `tab:domainNet-corruptions' on page 8 undefined on inp
ut line 232.


LaTeX Warning: Reference `tab:rdumb_vs_dmse' on page 8 undefined on input line 
234.

) (ablation.tex

LaTeX Warning: Reference `tab:ablation' on page 8 undefined on input line 5.

(tables/corruption_sequences.tex) (tables/ablation_table.tex)
(tables/clean_data_performance.tex
Overfull \hbox (1.73073pt too wide) in paragraph at lines 5--5
[]|\T1/ptm/m/n/9 (-20) Source| 

Overfull \hbox (2.0411pt too wide) in paragraph at lines 5--5
[]|\T1/ptm/m/n/9 (-20) RMT| 
)

Package natbib Warning: Citation `ICCV_RMT' on page 8 undefined on input line 5
5.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 8 undefined on inp
ut line 55.


Package natbib Warning: Citation `petal_cvpr2023' on page 8 undefined on input 
line 55.


Package natbib Warning: Citation `rotta_cvpr2023' on page 8 undefined on input 
line 55.


LaTeX Warning: Reference `tab:ablation' on page 8 undefined on input line 57.

[8]

Package natbib Warning: Citation `TMLR23_SANTA' on page 9 undefined on input li
ne 86.


Package natbib Warning: Citation `ICCV_RMT' on page 9 undefined on input line 8
6.


LaTeX Warning: Reference `tab:ablation' on page 9 undefined on input line 89.


Package natbib Warning: Citation `TMLR23_SANTA' on page 9 undefined on input li
ne 93.


LaTeX Warning: Reference `tab:diff_seq' on page 9 undefined on input line 96.


LaTeX Warning: Reference `fig:ablation' on page 9 undefined on input line 98.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 9 undefined on inp
ut line 150.


LaTeX Warning: Reference `tab:diff_seq' on page 9 undefined on input line 162.

(figs/ablation_fig.tex)

LaTeX Warning: Reference `tab:batchSizes' on page 9 undefined on input line 179
.

(tables/batchSize_variation.tex)

Package natbib Warning: Citation `TMLR23_SANTA' on page 9 undefined on input li
ne 188.


LaTeX Warning: Reference `tab:source_performance' on page 9 undefined on input 
line 188.


LaTeX Warning: Reference `fig:ablation' on page 9 undefined on input line 220.


LaTeX Warning: Reference `sec:exp' on page 9 undefined on input line 227.


LaTeX Warning: Reference `tab:sensitivity_analysis' on page 9 undefined on inpu
t line 228.


LaTeX Warning: Reference `fig:ablation' on page 9 undefined on input line 228.

(tables/sensitivity_analysis.tex [9 <./images/ErrorOverSequences.png> <./images
/error_Vs_ConfidenceThreshold.png>])

LaTeX Warning: Reference `fig:ablation' on page 10 undefined on input line 275.



LaTeX Warning: Reference `tab:proto-update' on page 10 undefined on input line 
285.

(tables/proto_update.tex)) (conclu.tex

LaTeX Warning: Reference `tab:source_performance' on page 10 undefined on input
 line 5.


Package natbib Warning: Citation `TMLR23_SANTA' on page 10 undefined on input l
ine 5.

)
No file main_arxiv.bbl.
[10] (supplementary.tex

LaTeX Warning: Reference `fig:motivation2' on page 11 undefined on input line 1
25.

(figs/supp_diagram.tex
Overfull \hbox (1.89998pt too wide) in paragraph at lines 3--101
[][][] [][]

Overfull \hbox (1.89998pt too wide) in paragraph at lines 3--101
[][] [][]

Overfull \hbox (1.89998pt too wide) in paragraph at lines 3--101
[][] [][]
)

Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `math shift' on input line 130.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\tau' on input line 130.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `math shift' on input line 130.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `math shift' on input line 130.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\lambda' on input line 130.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `subscript' on input line 130.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `math shift' on input line 130.


Package natbib Warning: Citation `ICCV_RMT' on page 11 undefined on input line 
130.


LaTeX Warning: Reference `tab:lambda_sensitivity_analysis' on page 11 undefined
 on input line 130.


Underfull \vbox (badness 2343) has occurred while \output is active [11 <./imag
es/error_Vs_alpha_gaussian.png> <./images/error_Vs_alpha_shot.png> <./images/er
ror_Vs_alpha_impulse.png> <./images/error_Vs_alpha_defocus.png> <./images/error
_Vs_alpha_glass.png> <./images/error_Vs_alpha_motion.png> <./images/error_Vs_al
pha_zoom.png> <./images/error_Vs_alpha_snow.png> <./images/error_Vs_alpha_frost
.png> <./images/error_Vs_alpha_fog.png> <./images/error_Vs_alpha_brightness.png
> <./images/error_Vs_alpha_contrast.png> <./images/error_Vs_alpha_elastic.png> 
<./images/error_Vs_alpha_pixelate.png> <./images/error_Vs_alpha_jpeg.png>]

Package natbib Warning: Citation `bachman2019learning' on page 12 undefined on 
input line 178.


Package natbib Warning: Citation `chen2020simple' on page 12 undefined on input
 line 178.


Package natbib Warning: Citation `appalaraju2020towards' on page 12 undefined o
n input line 178.


Package natbib Warning: Citation `ICCV_RMT' on page 12 undefined on input line 
185.


Package natbib Warning: Citation `TMLR23_SANTA' on page 12 undefined on input l
ine 185.


LaTeX Warning: Reference `fig:prototype_alignment' on page 12 undefined on inpu
t line 188.


LaTeX Warning: Reference `tab:ablation' on page 12 undefined on input line 188.


[12]

LaTeX Warning: File `TMLR/images/clusters.png' not found on input line 192.


! Package pdftex.def Error: File `TMLR/images/clusters.png' not found: using dr
aft setting.

See the pdftex.def package documentation for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.192 ...=0.5\linewidth]{TMLR/images/clusters.png}
                                                  

LaTeX Warning: Reference `tab:sce-ablation' on page 13 undefined on input line 
200.

)

Package natbib Warning: There were undefined citations.

[13] (main_arxiv.aux)Trying to make PK font ectt0900 at 600 DPI...
The METAFONT mode is: ljfour
Creating ectt0900.pk...
Running miktex-mf.exe...
This is METAFONT, Version 2.71828182 (MiKTeX 25.12)





(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\ectt

0900.mf

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exba

se.mf)

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\ectt

.mf

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exro

man.mf

 Ok

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exac

cess.mf

 Ok)

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exps

eudo.mf

 Ok)

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exru

west.mf

 Ok [192] [193] [194] [195] [196] [197] [198] [199] [200] [201] [202] [203]

[204] [205] [206] [207] [208] [209] [210] [211] [212] [213] [214] [215]

[216] [217] [218] [219] [220] [221] [222] [223])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exrl

west.mf

 Ok [224] [225] [226] [227] [228] [229] [230] [231] [232] [233] [234] [235]

[236] [237] [238] [239] [240] [241] [242] [243] [244] [245] [246] [247]

[248] [249] [250] [251] [252] [253] [254] [255])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exru

east.mf

 Ok [128] [129] [130] [131] [132] [133] [134] [135] [136] [137] [138] [139]

[140] [141] [142] [143] [144] [145] [146] [147] [148] [149] [150] [151]

[152] [153] [154] [155] [156] [157])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exrl

east.mf

 Ok [158] [160] [161] [162] [163] [164] [165] [166] [167] [168] [169] [170]

[171] [172] [173] [174] [175] [176] [177] [178] [179] [180] [181] [182]

[183] [184] [185] [186] [187] [188])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exbr

aces.mf

 Ok [94] [126] [23] [40] [41] [60] [124] [62] [91] [93] [92] [123] [125]

[95] [127] [32])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\expu

nct.mf

 Ok [14] [15] [19] [20] [13] [18] [33] [39] [42] [43] [44] [46] [47] [58]

[59] [61] [96] [189] [17] [45] [16] [21] [22])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exac

cent.mf

 Ok [0] [1] [2] [3] [4] [5] [6] [7] [8] [9] [10] [11] [12])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exsi

gn.mf

 Ok [24] [34] [35] [36] [37] [64] [191] [159])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exrl

ig.mf

 Ok [25] [26] [28] [27] [29] [30] [31])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exro

mp.mf

 Ok [38] [63] [190])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exru

lett.mf

 Ok [65] [66] [67] [68] [69] [70] [71] [72] [73] [74] [75] [76] [77] [78]

[79] [80] [81] [82] [83] [84] [85] [86] [87] [88] [89] [90])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exrl

lett.mf

 Ok [97] [98] [99] [100] [101] [102] [103] [104] [105] [106] [107] [108]

[109] [110] [111] [112] [113] [114] [115] [116] [117] [118] [119] [120]

[121] [122])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exrd

igit.mf

 Ok [48] [49] [50] [51] [52] [53] [54] [55] [56] [57])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exml

igtb.mf

 Ok) ) ) )

Font metrics written on ectt0900.tfm.

Output written on ectt0900.600gf (256 characters, 39464 bytes).

Transcript written on ectt0900.log.

Running miktex-gftopk.exe...
This is GFtoPK, Version 2.4 (MiKTeX 25.12)

'METAFONT output 2026.05.09:2004'

39464 bytes packed to 17512 bytes.

Installing C:\Users\anuragroy\AppData\Local\MiKTeX\fonts/pk/ljfour/jknappen/ec/dpi600\ectt0900.pk...
miktex-makepk: major issue: So far, you have not checked for MiKTeX updates.


LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package rerunfilecheck Warning: File `main_arxiv.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.

 )
(\end occurred inside a group at level 1)

### simple group (level 1) entered at line 225 ({)
### bottom level
(see the transcript file for additional information) <C:\Users\anuragroy\AppDat
a\Local\MiKTeX\fonts/pk/ljfour/jknappen/ec/dpi600\ectt0900.pk>Trying to make PK font ectt1000 at 600 DPI...
The METAFONT mode is: ljfour
Creating ectt1000.pk...
Running miktex-mf.exe...
This is METAFONT, Version 2.71828182 (MiKTeX 25.12)





(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\ectt

1000.mf

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exba

se.mf)

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\ectt

.mf

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exro

man.mf

 Ok

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exac

cess.mf

 Ok)

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exps

eudo.mf

 Ok)

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exru

west.mf

 Ok [192] [193] [194] [195] [196] [197] [198] [199] [200] [201] [202] [203]

[204] [205] [206] [207] [208] [209] [210] [211] [212] [213] [214] [215]

[216] [217] [218] [219] [220] [221] [222] [223])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exrl

west.mf

 Ok [224] [225] [226] [227] [228] [229] [230] [231] [232] [233] [234] [235]

[236] [237] [238] [239] [240] [241] [242] [243] [244] [245] [246] [247]

[248] [249] [250] [251] [252] [253] [254] [255])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exru

east.mf

 Ok [128] [129] [130] [131] [132] [133] [134] [135] [136] [137] [138] [139]

[140] [141] [142] [143] [144] [145] [146] [147] [148] [149] [150] [151]

[152] [153] [154] [155] [156] [157])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exrl

east.mf

 Ok [158] [160] [161] [162] [163] [164] [165] [166] [167] [168] [169] [170]

[171] [172] [173] [174] [175] [176] [177] [178] [179] [180] [181] [182]

[183] [184] [185] [186] [187] [188])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exbr

aces.mf

 Ok [94] [126] [23] [40] [41] [60] [124] [62] [91] [93] [92] [123] [125]

[95] [127] [32])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\expu

nct.mf

 Ok [14] [15] [19] [20] [13] [18] [33] [39] [42] [43] [44] [46] [47] [58]

[59] [61] [96] [189] [17] [45] [16] [21] [22])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exac

cent.mf

 Ok [0] [1] [2] [3] [4] [5] [6] [7] [8] [9] [10] [11] [12])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exsi

gn.mf

 Ok [24] [34] [35] [36] [37] [64] [191] [159])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exrl

ig.mf

 Ok [25] [26] [28] [27] [29] [30] [31])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exro

mp.mf

 Ok [38] [63] [190])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exru

lett.mf

 Ok [65] [66] [67] [68] [69] [70] [71] [72] [73] [74] [75] [76] [77] [78]

[79] [80] [81] [82] [83] [84] [85] [86] [87] [88] [89] [90])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exrl

lett.mf

 Ok [97] [98] [99] [100] [101] [102] [103] [104] [105] [106] [107] [108]

[109] [110] [111] [112] [113] [114] [115] [116] [117] [118] [119] [120]

[121] [122])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exrd

igit.mf

 Ok [48] [49] [50] [51] [52] [53] [54] [55] [56] [57])

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\fonts/source/jknappen/ec\exml

igtb.mf

 Ok) ) ) )

Font metrics written on ectt1000.tfm.

Output written on ectt1000.600gf (256 characters, 43832 bytes).

Transcript written on ectt1000.log.

Running miktex-gftopk.exe...
This is GFtoPK, Version 2.4 (MiKTeX 25.12)

'METAFONT output 2026.05.09:2004'

43832 bytes packed to 20028 bytes.

Installing C:\Users\anuragroy\AppData\Local\MiKTeX\fonts/pk/ljfour/jknappen/ec/dpi600\ectt1000.pk...
miktex-makepk: major issue: So far, you have not checked for MiKTeX updates.
 <C:\Users\anurag
roy\AppData\Local\MiKTeX\fonts/pk/ljfour/jknappen/ec/dpi600\ectt1000.pk><C:/Use
rs/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx1
0.pfb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsf
onts/cm/cmex10.pfb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type
1/public/amsfonts/cm/cmmi10.pfb><C:/Users/anuragroy/AppData/Local/Programs/MiKT
eX/fonts/type1/public/amsfonts/cm/cmmi5.pfb><C:/Users/anuragroy/AppData/Local/P
rograms/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi6.pfb><C:/Users/anuragroy/App
Data/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/a
nuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi9.pfb
><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmr10.pfb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/publ
ic/amsfonts/cm/cmr5.pfb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts
/type1/public/amsfonts/cm/cmr6.pfb><C:/Users/anuragroy/AppData/Local/Programs/M
iKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C:/Users/anuragroy/AppData/Local
/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr9.pfb><C:/Users/anuragroy/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmsy10.pfb><C:/Users
/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmsy5.p
fb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfont
s/cm/cmsy7.pfb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/pu
blic/amsfonts/cm/cmsy9.pfb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fo
nts/type1/public/doublestroke/dsrom10.pfb><C:/Users/anuragroy/AppData/Local/Pro
grams/MiKTeX/fonts/type1/public/amsfonts/symbols/msam10.pfb><C:/Users/anuragroy
/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><
C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/urw/times/utmb8a.p
fb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/urw/times/utmr
8a.pfb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/urw/times/
utmri8a.pfb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/urw/z
apfding/uzdr.pfb>
Output written on main_arxiv.pdf (13 pages, 1056055 bytes).
Transcript written on main_arxiv.log.
pdflatex: major issue: So far, you have not checked for MiKTeX updates.


==> compile_log3.txt <==
This is pdfTeX, Version 3.141592653-2.6-1.40.28 (MiKTeX 25.12) (preloaded format=pdflatex.fmt)
 restricted \write18 enabled.
entering extended mode
(main_arxiv.tex
LaTeX2e <2025-11-01>
L3 programming layer <2025-12-24>
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/base\size10.clo))
(arxiv.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.s
ty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.c
fg)) (fancyhdr.sty)) (math_commands.tex
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty)
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
 (C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty
))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.s
ty) (C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/tools\bm.sty))
(preamble.tex
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\color.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.
cfg)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex
.def)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.
ltx))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/soul\soul.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/soul\soul-ori.sty
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infware
rr.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/etexcmds\etexcmds
.sty)))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.s
ty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys
.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvde
finekeys.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfesca
pe.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftex
cmds.sty))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.st
y
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\ge
ttitlestring.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions
.sty)))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringe
nc.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigint
calc.sty)))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.de
f
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\reru
nfilecheck.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uni
quecounter.sty)))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/natbib\natbib.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/diagbox\diagbox.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/pict2e\pict2e.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/pict2e\pict2e.cfg)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/pict2e\p2e-pdftex.d
ef)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty))
 (C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/base\inputenc.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/base\fontenc.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\t1ptm.fd))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/units\nicefrac.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype
.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype
-pdftex.def)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype
.cfg))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.
cfg)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.
ltx))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/doublestroke\dsfont
.sty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.s
ty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.s
ty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphi
cs.cfg)))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/algorithms\algorith
m.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/float\float.sty))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algpse
udocode.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/algorithmicx\algori
thmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/caption\subcaption.
sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.st
y)))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/colortbl\colortbl.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/wrapfig\wrapfig.sty
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.s
ty)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\pifont.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\upzd.fd)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\upsy.fd))
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/l3backend\l3backend
-pdftex.def) (main_arxiv.aux

LaTeX Warning: Label `my-label' multiply defined.


LaTeX Warning: Label `my-label' multiply defined.


LaTeX Warning: Label `my-label' multiply defined.

)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
*geometry* verbose mode - [ preamble ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: 
* h-part:(L,W,R)=(92.14519pt, 430.00462pt, 92.14519pt)
* v-part:(T,H,B)=(95.39737pt, 556.47656pt, 143.09605pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=430.00462pt
* \textheight=556.47656pt
* \oddsidemargin=19.8752pt
* \evensidemargin=19.8752pt
* \topmargin=-13.87262pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

*geometry* verbose mode - [ newgeometry ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: 
* h-part:(L,W,R)=(72.27pt, 469.75499pt, 72.27pt)
* v-part:(T,H,B)=(72.26999pt, 650.43pt, 72.27pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=469.75499pt
* \textheight=650.43pt
* \oddsidemargin=0.00002pt
* \evensidemargin=0.00002pt
* \topmargin=-39.0pt
* \headheight=14.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)


(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pd
f.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstop
df-base.sty
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-s
ys.cfg)) (main_arxiv.out) (main_arxiv.out)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ptm.cf
g)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-cmr.cf
g) (C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsa.fd
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cf
g) (C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\umsb.fd
)
(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cf
g) (intro.tex

Package natbib Warning: Citation `araslanov2021self' on page 1 undefined on inp
ut line 8.


Package natbib Warning: Citation `ganin2016domain' on page 1 undefined on input
 line 8.


Package natbib Warning: Citation `hoffman2018cycada' on page 1 undefined on inp
ut line 8.


Package natbib Warning: Citation `long2015learning' on page 1 undefined on inpu
t line 8.


Package natbib Warning: Citation `mei2020instance' on page 1 undefined on input
 line 8.


Package natbib Warning: Citation `sahoo2021contrast' on page 1 undefined on inp
ut line 8.


Package natbib Warning: Citation `tzeng2017adversarial' on page 1 undefined on 
input line 8.


Package natbib Warning: Citation `niu2022efficient' on page 1 undefined on inpu
t line 13.


Package natbib Warning: Citation `shin2022mm' on page 1 undefined on input line
 13.


Package natbib Warning: Citation `ICLR21_TENT_Wang' on page 1 undefined on inpu
t line 13.


Package natbib Warning: Citation `ICCV_RMT' on page 1 undefined on input line 3
7.


Package natbib Warning: Citation `ICCV_RMT' on page 1 undefined on input line 3
7.


Package natbib Warning: Citation `TMLR23_SANTA' on page 1 undefined on input li
ne 44.


Package natbib Warning: Citation `ICCV_RMT' on page 1 undefined on input line 4
4.


Package natbib Warning: Citation `niloy2024effective' on page 1 undefined on in
put line 44.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 1 undefined on inp
ut line 44.


Package natbib Warning: Citation `wang2024continual' on page 1 undefined on inp
ut line 44.


Package natbib Warning: Citation `polyak1992acceleration' on page 1 undefined o
n input line 51.


Package natbib Warning: Citation `MeanTeacher_NeurIPS17_SSL' on page 1 undefine
d on input line 51.


Package natbib Warning: Citation `ICCV_RMT' on page 1 undefined on input line 5
1.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 1 undefined on inp
ut line 51.


Package natbib Warning: Citation `ICCV_RMT' on page 1 undefined on input line 5
8.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 1 undefined on inp
ut line 58.

[1{C:/Users/anuragroy/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/User
s/anuragroy/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package natbib Warning: Citation `ICCV_RMT' on page 2 undefined on input line 6
2.


Package natbib Warning: Citation `TMLR23_SANTA' on page 2 undefined on input li
ne 62.

(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ts1ptm.fd))
(related.tex

Package natbib Warning: Citation `UDA_Discrepancy_chen2020homm' on page 2 undef
ined on input line 6.


Package natbib Warning: Citation `shen2018wasserstein' on page 2 undefined on i
nput line 6.


Package natbib Warning: Citation `sun2016deep' on page 2 undefined on input lin
e 6.


Package natbib Warning: Citation `ICCV_UDA_Adversarial' on page 2 undefined on 
input line 6.


Package natbib Warning: Citation `long2018conditional' on page 2 undefined on i
nput line 6.


Package natbib Warning: Citation `tzeng2017adversarial' on page 2 undefined on 
input line 6.


Package natbib Warning: Citation `li2020rethinking' on page 2 undefined on inpu
t line 7.


Package natbib Warning: Citation `prabhu2020sentry' on page 2 undefined on inpu
t line 7.


Package natbib Warning: Citation `sahoo2021contrast' on page 2 undefined on inp
ut line 7.


Package natbib Warning: Citation `carlucci2019domain' on page 2 undefined on in
put line 7.


Package natbib Warning: Citation `mei2020instance' on page 2 undefined on input
 line 7.


Package natbib Warning: Citation `chen2019progressive' on page 2 undefined on i
nput line 7.


Package natbib Warning: Citation `sahoo2023select' on page 2 undefined on input
 line 7.


Package natbib Warning: Citation `xie2018learning' on page 2 undefined on input
 line 7.


Package natbib Warning: Citation `ahmed2021unsupervised' on page 2 undefined on
 input line 8.


Package natbib Warning: Citation `CVPR_SFDA_DistributionEstimation' on page 2 u
ndefined on input line 8.


Package natbib Warning: Citation `kumar2023conmix' on page 2 undefined on input
 line 8.


Package natbib Warning: Citation `liang2020we' on page 2 undefined on input lin
e 8.


Package natbib Warning: Citation `xia2021adaptive' on page 2 undefined on input
 line 8.


Package natbib Warning: Citation `kurmi2021domain' on page 2 undefined on input
 line 9.


Package natbib Warning: Citation `li2020model' on page 2 undefined on input lin
e 9.


Underfull \vbox (badness 10000) has occurred while \output is active [2 <./imag
es/entropy_histogram_15.png> <./images/error_Vs_alpha_avg2.png> <./images/diff_
alpha_min_new2.png>]

Package natbib Warning: Citation `ICLR21_TENT_Wang' on page 3 undefined on inpu
t line 17.


Package natbib Warning: Citation `iwasawa2021test' on page 3 undefined on input
 line 19.


Package natbib Warning: Citation `ttt_neurips21' on page 3 undefined on input l
ine 20.


Package natbib Warning: Citation `ttt_icml20' on page 3 undefined on input line
 20.


Package natbib Warning: Citation `liang2020we' on page 3 undefined on input lin
e 22.


Package natbib Warning: Citation `mirza2022norm' on page 3 undefined on input l
ine 33.


Package natbib Warning: Citation `ICLR21_TENT_Wang' on page 3 undefined on inpu
t line 33.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 3 undefined on inp
ut line 36.


Package natbib Warning: Citation `ICCV_RMT' on page 3 undefined on input line 3
8.


Package natbib Warning: Citation `TMLR23_SANTA' on page 3 undefined on input li
ne 39.


Package natbib Warning: Citation `niu2022efficient' on page 3 undefined on inpu
t line 40.


Package natbib Warning: Citation `niloy2024effective' on page 3 undefined on in
put line 41.

) (method.tex
Overfull \hbox (8.27045pt too wide) in paragraph at lines 36--38
 [][] 

Package natbib Warning: Citation `UDA_MeanTeacher_IEEE' on page 3 undefined on 
input line 53.


Package natbib Warning: Citation `sahoo2023select' on page 3 undefined on input
 line 53.


Package natbib Warning: Citation `sohn2020fixmatch' on page 3 undefined on inpu
t line 53.


Package natbib Warning: Citation `ICML_PseudoLabelT_Lee2013' on page 3 undefine
d on input line 54.


Package natbib Warning: Citation `ICLR21_TENT_Wang' on page 3 undefined on inpu
t line 54.


Package natbib Warning: Citation `MeanTeacher_NeurIPS17_SSL' on page 3 undefine
d on input line 58.


Package natbib Warning: Citation `ICCV_RMT' on page 3 undefined on input line 5
8.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 3 undefined on inp
ut line 58.


Package natbib Warning: Citation `wang2024continual' on page 3 undefined on inp
ut line 58.

[3]

Package natbib Warning: Citation `ICCV_RMT' on page 4 undefined on input line 8
7.


Package natbib Warning: Citation `ICLR_NeuralNetCorruptions' on page 4 undefine
d on input line 87.

[4 <./images/ContTTA3.png>]

Package natbib Warning: Citation `sar_iclr23' on page 5 undefined on input line
 130.


Package natbib Warning: Citation `niu2022efficient' on page 5 undefined on inpu
t line 219.


Package natbib Warning: Citation `TMLR23_SANTA' on page 5 undefined on input li
ne 219.


Package natbib Warning: Citation `ICCV_RMT' on page 5 undefined on input line 2
19.


Package natbib Warning: Citation `TMLR23_SANTA' on page 5 undefined on input li
ne 263.


Package natbib Warning: Citation `ICCV_RMT' on page 5 undefined on input line 2
63.


(C:\Users\anuragroy\AppData\Local\Programs\MiKTeX\tex/latex/doublestroke\udsrom
.fd)

Package natbib Warning: Citation `ICCV_RMT' on page 5 undefined on input line 4
60.


Package natbib Warning: Citation `TMLR23_SANTA' on page 5 undefined on input li
ne 460.


Package natbib Warning: Citation `symmetricce_iccv2019' on page 5 undefined on 
input line 460.


Package natbib Warning: Citation `SupConLoss' on page 5 undefined on input line
 460.

[5]

Package natbib Warning: Citation `SupConLoss' on page 6 undefined on input line
 492.


Package natbib Warning: Citation `ICCV_RMT' on page 6 undefined on input line 5
12.

(tables/domainnet_corrputions.tex)) (tables/continual_corruptions.tex) (exp.tex

Package natbib Warning: Citation `domainNet126' on page 6 undefined on input li
ne 149.


Package natbib Warning: Citation `ICLR_NeuralNetCorruptions' on page 6 undefine
d on input line 149.


Package natbib Warning: Citation `TMLR23_SANTA' on page 6 undefined on input li
ne 152.


Package natbib Warning: Citation `ICCV_RMT' on page 6 undefined on input line 1
52.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 6 undefined on inp
ut line 152.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 6 undefined on inp
ut line 154.


Package natbib Warning: Citation `niu2022efficient' on page 6 undefined on inpu
t line 154.


Package natbib Warning: Citation `ICCV_RMT' on page 6 undefined on input line 1
54.


Package natbib Warning: Citation `RobustBench_croce2021' on page 6 undefined on
 input line 154.


Package natbib Warning: Citation `rdumb_neurips23' on page 6 undefined on input
 line 155.


Package natbib Warning: Citation `TMLR23_SANTA' on page 6 undefined on input li
ne 155.


Package natbib Warning: Citation `domainNet126' on page 6 undefined on input li
ne 155.


Package natbib Warning: Citation `domainNet' on page 6 undefined on input line 
155.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 6 undefined on inp
ut line 159.


Package natbib Warning: Citation `ICCV_RMT' on page 6 undefined on input line 1
59.

[6]

Package natbib Warning: Citation `TMLR23_SANTA' on page 7 undefined on input li
ne 165.


Package natbib Warning: Citation `ICCV_RMT' on page 7 undefined on input line 1
65.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 7 undefined on inp
ut line 165.


Package natbib Warning: Citation `RobustBench_croce2021' on page 7 undefined on
 input line 165.


Package natbib Warning: Citation `WideResNet_zagoruyko2017' on page 7 undefined
 on input line 166.


Package natbib Warning: Citation `ResNext_xie2017' on page 7 undefined on input
 line 166.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 7 undefined on inp
ut line 167.


Package natbib Warning: Citation `ICCV_RMT' on page 7 undefined on input line 1
67.


Package natbib Warning: Citation `TMLR23_SANTA' on page 7 undefined on input li
ne 167.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 7 undefined on inp
ut line 181.


Package natbib Warning: Citation `ICCV_RMT' on page 7 undefined on input line 1
81.


Underfull \vbox (badness 10000) has occurred while \output is active [7]

Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 8 undefined on inp
ut line 193.


Package natbib Warning: Citation `rdumb_neurips23' on page 8 undefined on input
 line 193.


Package natbib Warning: Citation `ICLR21_TENT_Wang' on page 8 undefined on inpu
t line 193.


Package natbib Warning: Citation `deyo_iclr2024' on page 8 undefined on input l
ine 193.


Package natbib Warning: Citation `ICCV_RMT' on page 8 undefined on input line 1
94.


Package natbib Warning: Citation `TMLR23_SANTA' on page 8 undefined on input li
ne 194.


Package natbib Warning: Citation `ICLR21_TENT_Wang' on page 8 undefined on inpu
t line 221.


Package natbib Warning: Citation `deyo_iclr2024' on page 8 undefined on input l
ine 221.

(tables/rdumb_vs_dmse.tex)

Package natbib Warning: Citation `rdumb_neurips23' on page 8 undefined on input
 line 232.

) (ablation.tex (tables/corruption_sequences.tex) (tables/ablation_table.tex)
(tables/clean_data_performance.tex
Overfull \hbox (1.73073pt too wide) in paragraph at lines 5--5
[]|\T1/ptm/m/n/9 (-20) Source| 

Overfull \hbox (2.0411pt too wide) in paragraph at lines 5--5
[]|\T1/ptm/m/n/9 (-20) RMT| 
)

Package natbib Warning: Citation `ICCV_RMT' on page 8 undefined on input line 5
5.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 8 undefined on inp
ut line 55.


Package natbib Warning: Citation `petal_cvpr2023' on page 8 undefined on input 
line 55.


Package natbib Warning: Citation `rotta_cvpr2023' on page 8 undefined on input 
line 55.

[8]

Package natbib Warning: Citation `TMLR23_SANTA' on page 9 undefined on input li
ne 86.


Package natbib Warning: Citation `ICCV_RMT' on page 9 undefined on input line 8
6.


Package natbib Warning: Citation `TMLR23_SANTA' on page 9 undefined on input li
ne 93.


Package natbib Warning: Citation `CVPR22_CoTTA_Wang' on page 9 undefined on inp
ut line 150.

(figs/ablation_fig.tex) (tables/batchSize_variation.tex)

Package natbib Warning: Citation `TMLR23_SANTA' on page 9 undefined on input li
ne 188.

(tables/sensitivity_analysis.tex [9 <./images/ErrorOverSequences.png> <./images
/error_Vs_ConfidenceThreshold.png>]) (tables/proto_update.tex)) (conclu.tex

Package natbib Warning: Citation `TMLR23_SANTA' on page 10 undefined on input l
ine 5.

)
No file main_arxiv.bbl.
[10] (supplementary.tex (figs/supp_diagram.tex
Overfull \hbox (1.89998pt too wide) in paragraph at lines 3--101
[][][] [][]

Overfull \hbox (1.89998pt too wide) in paragraph at lines 3--101
[][] [][]

Overfull \hbox (1.89998pt too wide) in paragraph at lines 3--101
[][] [][]
)

Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `math shift' on input line 130.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\tau' on input line 130.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `math shift' on input line 130.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `math shift' on input line 130.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `\lambda' on input line 130.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `subscript' on input line 130.


Package hyperref Warning: Token not allowed in a PDF string (Unicode):
(hyperref)                removing `math shift' on input line 130.


Package natbib Warning: Citation `ICCV_RMT' on page 11 undefined on input line 
130.


Underfull \vbox (badness 2343) has occurred while \output is active [11 <./imag
es/error_Vs_alpha_gaussian.png> <./images/error_Vs_alpha_shot.png> <./images/er
ror_Vs_alpha_impulse.png> <./images/error_Vs_alpha_defocus.png> <./images/error
_Vs_alpha_glass.png> <./images/error_Vs_alpha_motion.png> <./images/error_Vs_al
pha_zoom.png> <./images/error_Vs_alpha_snow.png> <./images/error_Vs_alpha_frost
.png> <./images/error_Vs_alpha_fog.png> <./images/error_Vs_alpha_brightness.png
> <./images/error_Vs_alpha_contrast.png> <./images/error_Vs_alpha_elastic.png> 
<./images/error_Vs_alpha_pixelate.png> <./images/error_Vs_alpha_jpeg.png>]

Package natbib Warning: Citation `bachman2019learning' on page 12 undefined on 
input line 178.


Package natbib Warning: Citation `chen2020simple' on page 12 undefined on input
 line 178.


Package natbib Warning: Citation `appalaraju2020towards' on page 12 undefined o
n input line 178.


Package natbib Warning: Citation `ICCV_RMT' on page 12 undefined on input line 
185.


Package natbib Warning: Citation `TMLR23_SANTA' on page 12 undefined on input l
ine 185.

[12])

Package natbib Warning: There were undefined citations.

[13 <./images/clusters.png>] (main_arxiv.aux)

LaTeX Warning: There were multiply-defined labels.

 )
(\end occurred inside a group at level 1)

### simple group (level 1) entered at line 225 ({)
### bottom level
(see the transcript file for additional information) <C:\Users\anuragroy\AppDat
a\Local\MiKTeX\fonts/pk/ljfour/jknappen/ec/dpi600\ectt0900.pk> <C:\Users\anurag
roy\AppData\Local\MiKTeX\fonts/pk/ljfour/jknappen/ec/dpi600\ectt1000.pk><C:/Use
rs/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmbx1
0.pfb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsf
onts/cm/cmex10.pfb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type
1/public/amsfonts/cm/cmmi10.pfb><C:/Users/anuragroy/AppData/Local/Programs/MiKT
eX/fonts/type1/public/amsfonts/cm/cmmi5.pfb><C:/Users/anuragroy/AppData/Local/P
rograms/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi6.pfb><C:/Users/anuragroy/App
Data/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi7.pfb><C:/Users/a
nuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi9.pfb
><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/
cm/cmr10.pfb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/publ
ic/amsfonts/cm/cmr5.pfb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts
/type1/public/amsfonts/cm/cmr6.pfb><C:/Users/anuragroy/AppData/Local/Programs/M
iKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><C:/Users/anuragroy/AppData/Local
/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr9.pfb><C:/Users/anuragroy/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmsy10.pfb><C:/Users
/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmsy5.p
fb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfont
s/cm/cmsy7.pfb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/pu
blic/amsfonts/cm/cmsy9.pfb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fo
nts/type1/public/doublestroke/dsrom10.pfb><C:/Users/anuragroy/AppData/Local/Pro
grams/MiKTeX/fonts/type1/public/amsfonts/symbols/msam10.pfb><C:/Users/anuragroy
/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/symbols/msbm10.pfb><
C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/urw/times/utmb8a.p
fb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/urw/times/utmr
8a.pfb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/urw/times/
utmri8a.pfb><C:/Users/anuragroy/AppData/Local/Programs/MiKTeX/fonts/type1/urw/z
apfding/uzdr.pfb>
Output written on main_arxiv.pdf (13 pages, 1087092 bytes).
Transcript written on main_arxiv.log.
pdflatex: major issue: So far, you have not checked for MiKTeX updates.

